Malware Detection by Eating a Whole EXE

In this work we introduce malware detection from raw byte sequences as a fruitful research area to the larger machine learning community. Building a neural network for such a problem presents a number of interesting challenges that have not occurred in tasks such as image processing or NLP. In particular, we note that detection from raw bytes presents a sequence problem with over two million time steps and a problem where batch normalization appear to hinder the learning process. We present our initial work in building a solution to tackle this problem, which has linear complexity dependence on the sequence length, and allows for interpretable sub-regions of the binary to be identified. In doing so we will discuss the many challenges in building a neural network to process data at this scale, and the methods we used to work around them.

==> data/kde_conv1_7x7_s2.csv <==
x,pdf
-10.0,0.00029543827954
-9.95991983968,0.000126047251351
-9.91983967936,0.000107146528084
-9.87975951904,7.99202065238e-05
-9.83967935872,6.19040361851e-05
-9.7995991984,0.000103515984857
-9.75951903808,0.000161766195136
-9.71943887776,0.000141072337142
-9.67935871743,5.48561649282e-05
-9.63927855711,7.24391271441e-05
-9.59919839679,7.970368835e-05
-9.55911823647,0.000109216701557
-9.51903807615,0.000146470094111
-9.47895791583,8.946558677e-05
-9.43887775551,9.06357038585e-05
-9.39879759519,0.000184233892247
-9.35871743487,0.000122527059634
-9.31863727455,0.000134783646186
-9.27855711423,5.64003390167e-05
-9.23847695391,0.000154432884225
-9.19839679359,9.39792210939e-05
-9.15831663327,4.93781905932e-05
-9.11823647295,4.37759002152e-05
-9.07815631263,5.13360195043e-05
-9.0380761523,9.07517345496e-05
-8.99799599198,3.74705832246e-05
-8.95791583166,7.04681749642e-05
-8.91783567134,5.31603270536e-05
-8.87775551102,5.14988463573e-05
-8.8376753507,5.67647409993e-05
-8.79759519038,1.28689763343e-05
-8.75751503006,7.35717475117e-05
-8.71743486974,0.000151294634997
-8.67735470942,0.000130915179557
-8.6372745491,0.000170618478581
-8.59719438878,0.000113395162107
-8.55711422846,0.000132066221646
-8.51703406814,6.37812476019e-05
-8.47695390782,0.000101852488368
-8.43687374749,0.000172882061765
-8.39679358717,7.05100499528e-05
-8.35671342685,9.19029799127e-05
-8.31663326653,0.000159985643861
-8.27655310621,0.000130589297187
-8.23647294589,0.000234992855899
-8.19639278557,0.000205916045799
-8.15631262525,0.000218033029177
-8.11623246493,0.00030961388321
-8.07615230461,0.000316486087527
-8.03607214429,0.000269783315261
-7.99599198397,0.00019917559134
-7.95591182365,0.000186817741253
-7.91583166333,0.000276717154827
-7.87575150301,0.000205435823378
-7.83567134269,0.000127013623984
-7.79559118236,0.000137476878332
-7.75551102204,6.7417779378e-05
-7.71543086172,0.000177001006686
-7.6753507014,0.000130675450297
-7.63527054108,0.000146210109932
-7.59519038076,0.000237600605992
-7.55511022044,0.000200926067709
-7.51503006012,0.000188177875499
-7.4749498998,0.000223264169222
-7.43486973948,0.00025672237555
-7.39478957916,0.000264899137299
-7.35470941884,0.000208028121971
-7.31462925852,0.000185088738286
-7.2745490982,0.00021351077076
-7.23446893788,0.000144503702031
-7.19438877756,0.000146468097691
-7.15430861723,0.000221182115089
-7.11422845691,0.000217984614533
-7.07414829659,0.00029701656946
-7.03406813627,0.000229765321119
-6.99398797595,0.000193155890227
-6.95390781563,0.000416277246312
-6.91382765531,0.000367552223791
-6.87374749499,0.000404235549464
-6.83366733467,0.000419054183159
-6.79358717435,0.000409136808187
-6.75350701403,0.000297170386186
-6.71342685371,0.000221496102443
-6.67334669339,0.000239123784627
-6.63326653307,0.000288664202579
-6.59318637275,0.000289360803672
-6.55310621242,0.000380316719116
-6.5130260521,0.000392307544696
-6.47294589178,0.000391292198131
-6.43286573146,0.000521399492215
-6.39278557114,0.000370827953886
-6.35270541082,0.000292401545077
-6.3126252505,0.000360925755647
-6.27254509018,0.000260796415443
-6.23246492986,0.000280581696978
-6.19238476954,0.000415887564286
-6.15230460922,0.000413125836029
-6.1122244489,0.000373940787269
-6.07214428858,0.000497946696125
-6.03206412826,0.000658730992659
-5.99198396794,0.000613360281885
-5.95190380762,0.000554985376746
-5.91182364729,0.000529156941554
-5.87174348697,0.000626555174469
-5.83166332665,0.000754753429767
-5.79158316633,0.000865861182367
-5.75150300601,0.000868254497642
-5.71142284569,0.000812325838624
-5.67134268537,0.00075808156638
-5.63126252505,0.00109160412541
-5.59118236473,0.000981687361359
-5.55110220441,0.000836493988477
-5.51102204409,0.00108940699759
-5.47094188377,0.000969774989778
-5.43086172345,0.000801941779881
-5.39078156313,0.0007002328437
-5.35070140281,0.000587778787869
-5.31062124248,0.000712389013361
-5.27054108216,0.00069859267499
-5.23046092184,0.000655572720331
-5.19038076152,0.000531101178208
-5.1503006012,0.000603921778872
-5.11022044088,0.000811456601554
-5.07014028056,0.000926816391169
-5.03006012024,0.00085304499163
-4.98997995992,0.000792373014463
-4.9498997996,0.000914339386148
-4.90981963928,0.00100224305415
-4.86973947896,0.00122121647311
-4.82965931864,0.00129562851177
-4.78957915832,0.0011186653977
-4.749498998,0.00100818672993
-4.70941883768,0.000896867418533
-4.66933867735,0.00105699086963
-4.62925851703,0.00103573101904
-4.58917835671,0.00091298900808
-4.54909819639,0.00115337682833
-4.50901803607,0.00117540932518
-4.46893787575,0.000909736521624
-4.42885771543,0.00088484402909
-4.38877755511,0.00105115993082
-4.34869739479,0.00110888164094
-4.30861723447,0.00121195123624
-4.26853707415,0.00118665164078
-4.22845691383,0.0012849149335
-4.18837675351,0.00100724854408
-4.14829659319,0.00106643253859
-4.10821643287,0.00121942071933
-4.06813627255,0.00141364404209
-4.02805611222,0.0015502395044
-3.9879759519,0.00142541343323
-3.94789579158,0.00194120378183
-3.90781563126,0.00196603106908
-3.86773547094,0.00153474918475
-3.82765531062,0.00140981281474
-3.7875751503,0.00160619692224
-3.74749498998,0.00163502411756
-3.70741482966,0.00159542714797
-3.66733466934,0.00148159279228
-3.62725450902,0.00179693651376
-3.5871743487,0.00148863525635
-3.54709418838,0.00158280229588
-3.50701402806,0.00161959207842
-3.46693386774,0.00167715806648
-3.42685370741,0.00166942109864
-3.38677354709,0.00162820530865
-3.34669338677,0.00176167002424
-3.30661322645,0.00157031375462
-3.26653306613,0.00225143027937
-3.22645290581,0.00245587584968
-3.18637274549,0.00203463495682
-3.14629258517,0.00236933611154
-3.10621242485,0.00246761727971
-3.06613226453,0.0027761977843
-3.02605210421,0.00278926887421
-2.98597194389,0.00293643560878
-2.94589178357,0.00323521825117
-2.90581162325,0.00341708757492
-2.86573146293,0.00425973879909
-2.82565130261,0.00458149976245
-2.78557114228,0.00536813669736
-2.74549098196,0.00533199242627
-2.70541082164,0.00541744590962
-2.66533066132,0.00522483231173
-2.625250501,0.00512202985478
-2.58517034068,0.00614131049445
-2.54509018036,0.0083168370393
-2.50501002004,0.0118780610924
-2.46492985972,0.0153293213093
-2.4248496994,0.0176277306483
-2.38476953908,0.0210168612963
-2.34468937876,0.0257521559603
-2.30460921844,0.0300368084932
-2.26452905812,0.0363927583925
-2.2244488978,0.037839245721
-2.18436873747,0.0366606385518
-2.14428857715,0.0340298683931
-2.10420841683,0.0291705084509
-2.06412825651,0.0272771579325
-2.02404809619,0.030961797837
-1.98396793587,0.0338681787463
-1.94388777555,0.0392290229114
-1.90380761523,0.0444052297068
-1.86372745491,0.0501193831558
-1.82364729459,0.051506263413
-1.78356713427,0.0471041645659
-1.74348697395,0.0460894172163
-1.70340681363,0.0526024317506
-1.66332665331,0.0725829002672
-1.62324649299,0.105971397778
-1.58316633267,0.136544489296
-1.54308617234,0.129573173561
-1.50300601202,0.0968754066509
-1.4629258517,0.0720005929843
-1.42284569138,0.0617288728138
-1.38276553106,0.0610612002808
-1.34268537074,0.0634397689768
-1.30260521042,0.0667385283985
-1.2625250501,0.0699744099934
-1.22244488978,0.0739701885416
-1.18236472946,0.080691457097
-1.14228456914,0.0877022301019
-1.10220440882,0.0976035383436
-1.0621242485,0.104173782519
-1.02204408818,0.106897657667
-0.981963927856,0.10566172509
-0.941883767535,0.109279533253
-0.901803607214,0.111131184778
-0.861723446894,0.107950306341
-0.821643286573,0.104308429944
-0.781563126253,0.104725444181
-0.741482965932,0.10959626447
-0.701402805611,0.117283828354
-0.661322645291,0.130103735943
-0.62124248497,0.141580185433
-0.581162324649,0.158001942913
-0.541082164329,0.183326647928
-0.501002004008,0.213060170414
-0.460921843687,0.254122526183
-0.420841683367,0.283334994461
-0.380761523046,0.300359650538
-0.340681362725,0.34032338034
-0.300601202405,0.402582396833
-0.260521042084,0.503645509505
-0.220440881764,0.643778538594
-0.180360721443,0.813563906436
-0.140280561122,0.957441422315
-0.100200400802,1.08939145143
-0.060120240481,1.20049764537
-0.0200400801603,1.252682145
0.0200400801603,1.26736795385
0.060120240481,1.26734760734
0.100200400802,1.16668874134
0.140280561122,0.978834217551
0.180360721443,0.805663711349
0.220440881764,0.672347745393
0.260521042084,0.560391784153
0.300601202405,0.457605943082
0.340681362725,0.373664930945
0.380761523046,0.31765070311
0.420841683367,0.277205973085
0.460921843687,0.244837490235
0.501002004008,0.221040190993
0.541082164329,0.208205907567
0.581162324649,0.196345546454
0.62124248497,0.189943113519
0.661322645291,0.199186406628
0.701402805611,0.220121565417
0.741482965932,0.22298389464
0.781563126253,0.197699110975
0.821643286573,0.162244638734
0.861723446894,0.148305078324
0.901803607214,0.148078089753
0.941883767535,0.148879234259
0.981963927856,0.152610199573
1.02204408818,0.145021694777
1.0621242485,0.132591703087
1.10220440882,0.112039967436
1.14228456914,0.0908518438374
1.18236472946,0.0764617695158
1.22244488978,0.0675475264269
1.2625250501,0.0638353137726
1.30260521042,0.0677273006495
1.34268537074,0.0691288375833
1.38276553106,0.0683604474181
1.42284569138,0.0652193007276
1.4629258517,0.0624077366385
1.50300601202,0.0613780168287
1.54308617234,0.0572032908886
1.58316633267,0.0504268081335
1.62324649299,0.0427115697537
1.66332665331,0.0358845642076
1.70340681363,0.0303988607835
1.74348697395,0.0272525315842
1.78356713427,0.024072506616
1.82364729459,0.0230060541611
1.86372745491,0.0213373155835
1.90380761523,0.0186150528123
1.94388777555,0.0175236313407
1.98396793587,0.0167649282858
2.02404809619,0.0168282943321
2.06412825651,0.0145542535101
2.10420841683,0.0148028602448
2.14428857715,0.0145972493778
2.18436873747,0.0142247783529
2.2244488978,0.0134059525475
2.26452905812,0.0134966813032
2.30460921844,0.0119636910321
2.34468937876,0.0115300387277
2.38476953908,0.0125557481676
2.4248496994,0.0128213490948
2.46492985972,0.0125679743449
2.50501002004,0.0126057053881
2.54509018036,0.0124122860746
2.58517034068,0.0130687514001
2.625250501,0.0138508585424
2.66533066132,0.0142304958128
2.70541082164,0.0170481722368
2.74549098196,0.0210494334917
2.78557114228,0.0254506708981
2.82565130261,0.0291195218213
2.86573146293,0.0294400055587
2.90581162325,0.0259217138805
2.94589178357,0.0214385104428
2.98597194389,0.0182159326001
3.02605210421,0.015229352195
3.06613226453,0.0121200408698
3.10621242485,0.0092356580672
3.14629258517,0.00634745811328
3.18637274549,0.00472126185064
3.22645290581,0.00359394972002
3.26653306613,0.00308312957701
3.30661322645,0.00246424004861
3.34669338677,0.00246868411705
3.38677354709,0.00248666791602
3.42685370741,0.00234763033801
3.46693386774,0.00254700292784
3.50701402806,0.00211581520918
3.54709418838,0.00157203201311
3.5871743487,0.00169667661678
3.62725450902,0.0019362615957
3.66733466934,0.00167197935932
3.70741482966,0.0013986916612
3.74749498998,0.00137784888094
3.7875751503,0.00140191007934
3.82765531062,0.00120762227785
3.86773547094,0.000928268316352
3.90781563126,0.00091883888586
3.94789579158,0.00102071612351
3.9879759519,0.00133924042411
4.02805611222,0.00150528893002
4.06813627255,0.00110277320965
4.10821643287,0.00103470637958
4.14829659319,0.00116488861077
4.18837675351,0.00114427739567
4.22845691383,0.00100681426661
4.26853707415,0.000955196215028
4.30861723447,0.000820448001526
4.34869739479,0.00102813615789
4.38877755511,0.000838994940561
4.42885771543,0.000977673173583
4.46893787575,0.00101555192292
4.50901803607,0.000919807144453
4.54909819639,0.000934314988889
4.58917835671,0.000947084256776
4.62925851703,0.000870020280921
4.66933867735,0.000947502219512
4.70941883768,0.000865876836818
4.749498998,0.000932718452559
4.78957915832,0.000792365508271
4.82965931864,0.000541014456585
4.86973947896,0.000791065575758
4.90981963928,0.000628228744504
4.9498997996,0.00041205364537
4.98997995992,0.000380631798409
5.03006012024,0.000426385057374
5.07014028056,0.000460946981887
5.11022044088,0.0003564475144
5.1503006012,0.00041796940065
5.19038076152,0.000339970753327
5.23046092184,0.000347540196714
5.27054108216,0.000479088792769
5.31062124248,0.000589530909771
5.35070140281,0.000398254934332
5.39078156313,0.000306312131648
5.43086172345,0.000342315200608
5.47094188377,0.000167912740505
5.51102204409,0.000206078609185
5.55110220441,0.000248857018453
5.59118236473,0.00034701947294
5.63126252505,0.000354685555916
5.67134268537,0.00039306907661
5.71142284569,0.000467168007354
5.75150300601,0.000408001557385
5.79158316633,0.000348061451285
5.83166332665,0.000370907092071
5.87174348697,0.000253606455993
5.91182364729,0.000190781069555
5.95190380762,0.000192144969152
5.99198396794,0.000276048963105
6.03206412826,0.000444209217407
6.07214428858,0.000308044687083
6.1122244489,0.000236914870899
6.15230460922,0.000255587997246
6.19238476954,0.000292278064939
6.23246492986,0.000306916520151
6.27254509018,0.000261764561553
6.3126252505,0.000301204943185
6.35270541082,0.000250468922498
6.39278557114,0.000353450967192
6.43286573146,0.000387109711772
6.47294589178,0.000424737891932
6.5130260521,0.000312120873224
6.55310621242,0.000336951493216
6.59318637275,0.000420893520256
6.63326653307,0.000354089887548
6.67334669339,0.000324094741405
6.71342685371,0.000336143975294
6.75350701403,0.000264193380404
6.79358717435,0.000320943411334
6.83366733467,0.000231993047674
6.87374749499,0.000157448277066
6.91382765531,0.000184656977616
6.95390781563,0.000227922440007
6.99398797595,0.000226517461288
7.03406813627,0.000195182534416
7.07414829659,0.000226727593435
7.11422845691,0.000205732415328
7.15430861723,0.000103156228984
7.19438877756,8.48220751917e-05
7.23446893788,0.000147536000726
7.2745490982,0.000152686429381
7.31462925852,0.000216945636472
7.35470941884,0.000127468863095
7.39478957916,5.76309672867e-05
7.43486973948,0.000119542650321
7.4749498998,0.000218345809516
7.51503006012,0.000183390976692
7.55511022044,0.000127836610053
7.59519038076,0.000128702148017
7.63527054108,0.000157538501322
7.6753507014,0.000166197125338
7.71543086172,0.000164767676881
7.75551102204,0.000142531362768
7.79559118236,0.000114710949247
7.83567134269,0.000175955195765
7.87575150301,0.000149834050593
7.91583166333,0.000160158704053
7.95591182365,0.000197838422676
7.99599198397,0.000222068596579
8.03607214429,0.000164174126009
8.07615230461,0.000159148507506
8.11623246493,0.000285696773924
8.15631262525,0.000307283927924
8.19639278557,0.00034032010007
8.23647294589,0.000393819149003
8.27655310621,0.000284922023008
8.31663326653,0.000232667868951
8.35671342685,0.000150355150064
8.39679358717,0.000247174651544
8.43687374749,0.000228128086443
8.47695390782,0.000294772885945
8.51703406814,0.000306073943445
8.55711422846,0.000294147942805
8.59719438878,0.000356516804551
8.6372745491,0.000198839326887
8.67735470942,0.000191584511898
8.71743486974,0.000168886384847
8.75751503006,0.000134294899354
8.79759519038,8.78066638162e-05
8.8376753507,6.91107709358e-05
8.87775551102,0.000139052278489
8.91783567134,7.62112913823e-05
8.95791583166,9.20326288685e-05
8.99799599198,8.54193146427e-05
9.0380761523,9.23539739639e-05
9.07815631263,0.000120141132714
9.11823647295,0.000110187968542
9.15831663327,3.91270306863e-05
9.19839679359,0.000110103230306
9.23847695391,7.79141903688e-05
9.27855711423,3.86099681806e-05
9.31863727455,5.91168507367e-05
9.35871743487,7.05073500795e-05
9.39879759519,7.76510307216e-05
9.43887775551,8.98707264688e-05
9.47895791583,8.97422617796e-05
9.51903807615,8.70659767665e-05
9.55911823647,7.94296293083e-05
9.59919839679,8.59363108746e-05
9.63927855711,0.00012254931764
9.67935871743,0.000148299244974
9.71943887776,9.10685946288e-05
9.75951903808,5.20095009331e-05
9.7995991984,8.5636111945e-05
9.83967935872,8.59827847293e-05
9.87975951904,0.000105819627822
9.91983967936,6.17420024553e-05
9.95991983968,4.97832477141e-05
10.0,6.37397169502e-05

==> data/kde_mal_decov.csv <==
x,pdf
-33.1235961914,0.0
-33.0817905858,0.0
-33.0399849803,0.0
-32.9981793747,1.00859603095e-306
-32.9563737691,8.19123831042e-279
-32.9145681636,2.85902853879e-252
-32.872762558,4.28868395166e-227
-32.8309569524,2.76481589663e-203
-32.7891513468,7.66028655302e-181
-32.7473457413,9.12137764364e-160
-32.7055401357,4.66780258951e-140
-32.6637345301,1.02659973383e-121
-32.6219289246,9.70345591169e-105
-32.580123319,3.94174340335e-89
-32.5383177134,6.88155974803e-75
-32.4965121078,5.16323679801e-62
-32.4547065023,1.66492174106e-50
-32.4129008967,2.30729023814e-40
-32.3710952911,1.37419149295e-31
-32.3292896856,3.51745787974e-24
-32.28748408,3.86943163951e-18
-32.2456784744,1.82937219647e-13
-32.2038728689,3.71700883066e-10
-32.1620672633,3.24579983936e-08
-32.1202616577,1.21810997295e-07
-32.0784560521,1.96466218559e-08
-32.0366504466,1.36183940534e-10
-31.994844841,4.05695816821e-14
-31.9530392354,5.19411768928e-19
-31.9112336299,2.85798315483e-25
-31.8694280243,6.75840426994e-33
-31.8276224187,6.86855359444e-42
-31.7858168132,3.0000123255e-52
-31.7440112076,5.63141339588e-64
-31.702205602,4.54305927309e-77
-31.6603999964,1.57512860829e-91
-31.6185943909,2.34703874355e-107
-31.5767887853,2.71201757631e-124
-31.5349831797,1.9196184514e-107
-31.4931775742,1.30989504889e-91
-31.4513719686,3.84144578586e-77
-31.409566363,4.84160705383e-64
-31.3677607574,2.62253318675e-52
-31.3259551519,6.10504780723e-42
-31.2841495463,6.1079260251e-33
-31.2423439407,2.62624410661e-25
-31.2005383352,4.85303067087e-19
-31.1587327296,3.85414104693e-14
-31.116927124,1.31546347839e-10
-31.0751215185,1.92959697243e-08
-31.0333159129,1.21644098961e-07
-30.9915103073,3.29573377962e-08
-30.9497047017,3.96662377006e-10
-30.9078990962,5.31633259026e-09
-30.8660934906,9.40729871782e-08
-30.824287885,7.15434761228e-08
-30.7824822795,2.3383621002e-09
-30.7406766739,3.28465765819e-12
-30.6988710683,1.98291950042e-16
-30.6570654627,5.1446599978e-22
-30.6152598572,5.92416146556e-29
-30.5734542516,3.4491583481e-23
-30.531648646,2.72847950086e-17
-30.4898430405,9.29120524896e-13
-30.4480374349,1.36199351743e-09
-30.4062318293,8.59489351753e-08
-30.3644262238,2.34638570295e-07
-30.3226206182,8.14335887587e-08
-30.2808150126,1.09121208601e-07
-30.239009407,9.43044531847e-09
-30.1972038015,3.50700629351e-11
-30.1553981959,5.60504207766e-15
-30.1135925903,3.85003523627e-20
-30.0717869848,9.52870136299e-19
-30.0299813792,6.40842757439e-14
-29.9881757736,1.85227694871e-10
-29.9463701681,2.30095969074e-08
-29.9045645625,1.23675628367e-07
-29.8627589569,7.53918082221e-08
-29.8209533513,1.14311379428e-07
-29.7791477458,1.32229573042e-08
-29.7373421402,5.83979510189e-08
-29.6955365346,1.05623974475e-07
-29.6537309291,8.21797854506e-09
-29.6119253235,3.58804042467e-10
-29.5701197179,3.0708757484e-08
-29.5283141123,1.22322306181e-07
-29.4865085068,2.09404376849e-08
-29.4447029012,1.54064462159e-10
-29.4028972956,4.87142268649e-14
-29.3610916901,1.01575851619e-16
-29.3192860845,2.01487328045e-12
-29.2774804789,1.7289452297e-09
-29.2356748734,6.37604503111e-08
-29.1938692678,1.01076579221e-07
-29.1520636622,1.40299508864e-08
-29.1102580566,1.02061541141e-07
-29.0684524511,6.26168773003e-08
-29.0266468455,1.65136482423e-09
-28.9848412399,1.88472469581e-12
-28.9430356344,6.28725414919e-11
-28.9012300288,1.30220554819e-08
-28.8594244232,1.15914594641e-07
-28.8176188176,4.5269325887e-08
-28.7758132121,5.00611943207e-08
-28.7340076065,1.2695841291e-07
-28.6922020009,1.46504074828e-07
-28.6503963954,1.64742140576e-07
-28.6085907898,1.303136677e-07
-28.5667851842,2.49880696663e-07
-28.5249795787,1.51908103667e-07
-28.4831739731,2.4431398951e-08
-28.4413683675,3.57351691336e-08
-28.3995627619,2.01829269499e-07
-28.3577571564,2.06965840011e-07
-28.3159515508,2.96514066436e-07
-28.2741459452,1.84066130108e-07
-28.2323403397,2.49067548928e-07
-28.1905347341,8.65933839805e-08
-28.1487291285,1.8928641074e-07
-28.1069235229,2.80068505855e-07
-28.0651179174,3.2775642709e-07
-28.0233123118,2.12602478004e-07
-27.9815067062,3.58445642623e-07
-27.9397011007,4.29485664263e-07
-27.8978954951,7.99468951443e-07
-27.8560898895,9.30627251038e-07
-27.814284284,1.29898694872e-06
-27.7724786784,1.05071293386e-06
-27.7306730728,6.63047922706e-07
-27.6888674672,5.42402729166e-07
-27.6470618617,5.3853090264e-07
-27.6052562561,1.69365488265e-05
-27.5634506505,0.000196068129406
-27.521645045,0.000102173576961
-27.4798394394,3.2286556529e-06
-27.4380338338,1.10983441671e-06
-27.3962282283,1.38856089659e-06
-27.3544226227,1.33499547463e-06
-27.3126170171,1.48783946998e-06
-27.2708114115,1.49310683773e-06
-27.229005806,1.63477925751e-06
-27.1872002004,1.16596315154e-06
-27.1453945948,1.24510795072e-06
-27.1035889893,1.33655637311e-06
-27.0617833837,1.68237277055e-06
-27.0199777781,1.19509182137e-06
-26.9781721725,4.97878880586e-07
-26.936366567,6.52606442314e-07
-26.8945609614,1.20057274161e-06
-26.8527553558,1.39148544748e-06
-26.8109497503,1.36582849441e-06
-26.7691441447,1.75232792468e-06
-26.7273385391,1.06206078448e-06
-26.6855329336,5.62450348198e-07
-26.643727328,9.35463625484e-07
-26.6019217224,1.17958638427e-06
-26.5601161168,9.98990972814e-07
-26.5183105113,1.28104207132e-06
-26.4765049057,1.97872576471e-06
-26.4346993001,1.68180616293e-06
-26.3928936946,1.49308652389e-06
-26.351088089,1.05288685671e-06
-26.3092824834,7.17164479153e-07
-26.2674768778,6.55861044883e-07
-26.2256712723,1.021905995e-06
-26.1838656667,9.50294894864e-07
-26.1420600611,9.69576766253e-07
-26.1002544556,1.18200988692e-06
-26.05844885,1.7194985911e-06
-26.0166432444,1.58631035376e-06
-25.9748376389,1.20212943396e-06
-25.9330320333,1.3388086036e-06
-25.8912264277,1.1054399744e-06
-25.8494208221,1.11937208482e-06
-25.8076152166,1.33115864813e-06
-25.765809611,1.31495918697e-06
-25.7240040054,1.55543555771e-06
-25.6821983999,1.46882880418e-06
-25.6403927943,1.30863204956e-06
-25.5985871887,8.86498016751e-07
-25.5567815832,1.19583733973e-06
-25.5149759776,6.48024370839e-07
-25.473170372,1.22146387088e-06
-25.4313647664,1.08891022383e-06
-25.3895591609,9.47154295646e-07
-25.3477535553,1.01710179211e-06
-25.3059479497,1.05864001747e-06
-25.2641423442,1.33791342932e-06
-25.2223367386,1.25095066851e-06
-25.180531133,1.05695960797e-06
-25.1387255274,1.10542034407e-06
-25.0969199219,1.02447549869e-06
-25.0551143163,8.18169090182e-07
-25.0133087107,1.08329410262e-06
-24.9715031052,7.99460341841e-07
-24.9296974996,8.83474175937e-07
-24.887891894,1.39431829209e-06
-24.8460862885,1.27887855209e-06
-24.8042806829,2.04512194286e-06
-24.7624750773,1.49102138947e-06
-24.7206694717,1.1970105576e-06
-24.6788638662,1.17294946783e-06
-24.6370582606,1.0355683159e-06
-24.595252655,9.45810261721e-07
-24.5534470495,1.10025885619e-06
-24.5116414439,1.0590507037e-06
-24.4698358383,9.44904153665e-07
-24.4280302327,1.45920431321e-06
-24.3862246272,9.90018062658e-07
-24.3444190216,1.43348545384e-06
-24.302613416,1.25779025425e-06
-24.2608078105,1.28261993618e-06
-24.2190022049,1.1518576511e-06
-24.1771965993,1.18063480717e-06
-24.1353909938,1.09588315438e-06
-24.0935853882,1.32954177174e-06
-24.0517797826,1.42036650109e-06
-24.009974177,1.01136875407e-06
-23.9681685715,1.31715668541e-06
-23.9263629659,1.40407287328e-06
-23.8845573603,1.47172229516e-06
-23.8427517548,2.422006751e-06
-23.8009461492,1.95735761351e-06
-23.7591405436,1.10893826486e-06
-23.717334938,6.80828819996e-07
-23.6755293325,1.00794259451e-06
-23.6337237269,1.10518098665e-06
-23.5919181213,4.53212666391e-07
-23.5501125158,7.63148283866e-07
-23.5083069102,1.09629310391e-06
-23.4665013046,1.64594452365e-06
-23.4246956991,1.50607264026e-06
-23.3828900935,1.77975777019e-06
-23.3410844879,1.4814083946e-06
-23.2992788823,1.35054833052e-06
-23.2574732768,1.68918042526e-06
-23.2156676712,1.47482595824e-06
-23.1738620656,1.8237314754e-06
-23.1320564601,2.43363336301e-06
-23.0902508545,1.40593205159e-06
-23.0484452489,1.38671240185e-06
-23.0066396434,1.47880125627e-06
-22.9648340378,1.30864281901e-06
-22.9230284322,1.58367590349e-06
-22.8812228266,8.30369553912e-07
-22.8394172211,1.30314457753e-06
-22.7976116155,1.91064244088e-06
-22.7558060099,1.7337688744e-06
-22.7140004044,1.41488865762e-06
-22.6721947988,1.46012007406e-06
-22.6303891932,1.52673161727e-06
-22.5885835876,1.26452628818e-06
-22.5467779821,6.60625800373e-07
-22.5049723765,9.24103998748e-07
-22.4631667709,1.0449739067e-06
-22.4213611654,1.3700414908e-06
-22.3795555598,1.81680186211e-06
-22.3377499542,1.451644771e-06
-22.2959443487,1.41123704676e-06
-22.2541387431,1.33133381521e-06
-22.2123331375,1.05716061395e-06
-22.1705275319,1.64939433562e-06
-22.1287219264,1.41168319007e-06
-22.0869163208,1.15387135322e-06
-22.0451107152,1.94349554977e-06
-22.0033051097,1.88658160508e-06
-21.9614995041,1.8193602416e-06
-21.9196938985,1.68403371092e-06
-21.8778882929,1.52044172845e-06
-21.8360826874,1.01168298932e-06
-21.7942770818,1.88593253493e-06
-21.7524714762,1.81200585153e-06
-21.7106658707,1.40801297724e-06
-21.6688602651,1.0516655445e-06
-21.6270546595,2.01108258331e-06
-21.585249054,1.63777033774e-06
-21.5434434484,1.51346242791e-06
-21.5016378428,1.65946970086e-06
-21.4598322372,1.56738932478e-06
-21.4180266317,1.71586192161e-06
-21.3762210261,1.7255748343e-06
-21.3344154205,1.7231772184e-06
-21.292609815,2.11706856787e-06
-21.2508042094,1.93047824226e-06
-21.2089986038,2.13244296972e-06
-21.1671929983,1.96574125243e-06
-21.1253873927,1.69160490592e-06
-21.0835817871,2.4218842739e-06
-21.0417761815,2.55497032723e-06
-20.999970576,1.64665409374e-06
-20.9581649704,1.74480429314e-06
-20.9163593648,1.68191245021e-06
-20.8745537593,1.8826152937e-06
-20.8327481537,1.57648914599e-06
-20.7909425481,1.5858076152e-06
-20.7491369425,2.94789959822e-06
-20.707331337,2.99545037061e-06
-20.6655257314,2.38952020481e-06
-20.6237201258,1.92873087124e-06
-20.5819145203,1.80354660228e-06
-20.5401089147,1.78647998324e-06
-20.4983033091,1.6855753806e-06
-20.4564977036,1.79201110738e-06
-20.414692098,1.49568158025e-06
-20.3728864924,1.53832589905e-06
-20.3310808868,1.98654005854e-06
-20.2892752813,2.31628582828e-06
-20.2474696757,2.42250234306e-06
-20.2056640701,2.03831159343e-06
-20.1638584646,1.70862069233e-06
-20.122052859,2.14229477774e-06
-20.0802472534,2.19053778894e-06
-20.0384416478,1.89823247039e-06
-19.9966360423,9.49824300416e-07
-19.9548304367,1.47798309343e-06
-19.9130248311,1.38086318445e-06
-19.8712192256,1.97787313296e-06
-19.82941362,2.24322043645e-06
-19.7876080144,2.32128531179e-06
-19.7458024089,2.42835193892e-06
-19.7039968033,2.51106301054e-06
-19.6621911977,3.05607554339e-06
-19.6203855921,2.80718416293e-06
-19.5785799866,2.44664212086e-06
-19.536774381,1.93945633411e-06
-19.4949687754,2.09818082657e-06
-19.4531631699,1.74990282256e-06
-19.4113575643,2.43774613341e-06
-19.3695519587,2.3950009035e-06
-19.3277463531,2.60677055357e-06
-19.2859407476,2.99218014362e-06
-19.244135142,2.80203476856e-06
-19.2023295364,3.03891278183e-06
-19.1605239309,3.40972966705e-06
-19.1187183253,3.21820591619e-06
-19.0769127197,2.52442861013e-06
-19.0351071142,2.7984072083e-06
-18.9933015086,3.51837597093e-06
-18.951495903,3.11720715755e-06
-18.9096902974,2.94273649117e-06
-18.8678846919,3.32615885036e-06
-18.8260790863,2.71351973144e-06
-18.7842734807,3.20800563229e-06
-18.7424678752,2.52699670062e-06
-18.7006622696,2.26926505949e-06
-18.658856664,3.02157227663e-06
-18.6170510585,3.47497352475e-06
-18.5752454529,3.2609118606e-06
-18.5334398473,2.47867694967e-06
-18.4916342417,2.50397511939e-06
-18.4498286362,3.87815701998e-06
-18.4080230306,3.92928244647e-06
-18.366217425,3.67796206348e-06
-18.3244118195,3.01491526549e-06
-18.2826062139,3.19859381784e-06
-18.2408006083,3.14546415046e-06
-18.1989950027,3.82438320139e-06
-18.1571893972,3.60924067493e-06
-18.1153837916,4.18911175087e-06
-18.073578186,4.09940500822e-06
-18.0317725805,3.44792550947e-06
-17.9899669749,3.8971059426e-06
-17.9481613693,4.63660915142e-06
-17.9063557638,4.61281291406e-06
-17.8645501582,5.2870371254e-06
-17.8227445526,4.33115325064e-06
-17.780938947,3.80564350562e-06
-17.7391333415,3.59953994715e-06
-17.6973277359,3.57425159139e-06
-17.6555221303,4.16833488617e-06
-17.6137165248,5.38114601506e-06
-17.5719109192,5.29925724921e-06
-17.5301053136,5.20249365185e-06
-17.488299708,5.57418722023e-06
-17.4464941025,5.34158333283e-06
-17.4046884969,4.81914292151e-06
-17.3628828913,7.43457666931e-06
-17.3210772858,5.14513019256e-06
-17.2792716802,4.70082972809e-06
-17.2374660746,4.53917808757e-06
-17.1956604691,5.33251775637e-06
-17.1538548635,4.91198852017e-06
-17.1120492579,4.91622028173e-06
-17.0702436523,4.15548584155e-06
-17.0284380468,4.84611445936e-06
-16.9866324412,4.92727479255e-06
-16.9448268356,6.13217755533e-06
-16.9030212301,5.25317900983e-06
-16.8612156245,5.332622021e-06
-16.8194100189,5.45063412952e-06
-16.7776044134,4.21885923822e-06
-16.7357988078,4.38552777163e-06
-16.6939932022,4.9224887404e-06
-16.6521875966,4.83724670166e-06
-16.6103819911,4.78039944556e-06
-16.5685763855,5.35909207933e-06
-16.5267707799,6.44081948472e-06
-16.4849651744,5.20525832086e-06
-16.4431595688,5.54599500923e-06
-16.4013539632,5.55945336511e-06
-16.3595483576,4.58082004418e-06
-16.3177427521,5.41938612084e-06
-16.2759371465,6.17190604968e-06
-16.2341315409,6.46589672566e-06
-16.1923259354,6.39169608676e-06
-16.1505203298,5.64482496575e-06
-16.1087147242,5.96820656307e-06
-16.0669091187,6.35809739386e-06
-16.0251035131,6.67080356895e-06
-15.9832979075,5.52516582498e-06
-15.9414923019,4.93287882571e-06
-15.8996866964,6.29608764274e-06
-15.8578810908,7.74449615642e-06
-15.8160754852,7.58805882726e-06
-15.7742698797,5.96842421545e-06
-15.7324642741,7.46953473204e-06
-15.6906586685,8.07433227692e-06
-15.6488530629,8.23565598117e-06
-15.6070474574,7.66568065842e-06
-15.5652418518,7.70666431357e-06
-15.5234362462,6.7026523783e-06
-15.4816306407,7.08424705259e-06
-15.4398250351,8.71727342107e-06
-15.3980194295,5.45326495332e-05
-15.356213824,0.000231763957022
-15.3144082184,5.3662965928e-05
-15.2726026128,7.66687019957e-06
-15.2307970072,8.74705619754e-06
-15.1889914017,1.0153962334e-05
-15.1471857961,9.48062780999e-06
-15.1053801905,7.74652251151e-06
-15.063574585,9.23979329202e-06
-15.0217689794,1.19431556145e-05
-14.9799633738,1.23440121825e-05
-14.9381577682,1.22427691961e-05
-14.8963521627,1.18506731171e-05
-14.8545465571,1.05646093734e-05
-14.8127409515,9.75646151576e-06
-14.770935346,9.40065987183e-06
-14.7291297404,1.16637506261e-05
-14.6873241348,1.23446294156e-05
-14.6455185293,1.25278501595e-05
-14.6037129237,3.66165528839e-05
-14.5619073181,0.000222661919721
-14.5201017125,9.10855390408e-05
-14.478296107,1.47800146574e-05
-14.4364905014,1.37029007181e-05
-14.3946848958,1.33606622253e-05
-14.3528792903,1.29618121839e-05
-14.3110736847,1.31360641445e-05
-14.2692680791,1.36795554619e-05
-14.2274624736,1.39526231493e-05
-14.185656868,1.50843115169e-05
-14.1438512624,1.41599309422e-05
-14.1020456568,1.24533868941e-05
-14.0602400513,1.36187797993e-05
-14.0184344457,1.33095203334e-05
-13.9766288401,1.25961577251e-05
-13.9348232346,1.27900120244e-05
-13.893017629,1.28574154008e-05
-13.8512120234,1.21896084434e-05
-13.8094064178,1.24587439854e-05
-13.7676008123,1.17536562795e-05
-13.7257952067,1.12508354118e-05
-13.6839896011,1.34594931568e-05
-13.6421839956,1.34519049775e-05
-13.60037839,1.29482188925e-05
-13.5585727844,1.3547102793e-05
-13.5167671789,1.47989948134e-05
-13.4749615733,1.5799220166e-05
-13.4331559677,1.51322259528e-05
-13.3913503621,1.28308810308e-05
-13.3495447566,1.27687827846e-05
-13.307739151,1.23292998424e-05
-13.2659335454,1.18977013826e-05
-13.2241279399,1.32377679973e-05
-13.1823223343,1.52308282088e-05
-13.1405167287,1.38775553218e-05
-13.0987111231,1.25563779908e-05
-13.0569055176,1.26445923627e-05
-13.015099912,1.51125709172e-05
-12.9732943064,1.47475379006e-05
-12.9314887009,1.39670133109e-05
-12.8896830953,1.34493565464e-05
-12.8478774897,1.16105967187e-05
-12.8060718842,1.15163042659e-05
-12.7642662786,1.06980127509e-05
-12.722460673,1.19906121301e-05
-12.6806550674,1.19609403854e-05
-12.6388494619,1.13163141774e-05
-12.5970438563,1.02701771173e-05
-12.5552382507,9.66134194892e-06
-12.5134326452,1.02740606386e-05
-12.4716270396,1.34401493432e-05
-12.429821434,1.16219634618e-05
-12.3880158285,1.1442351831e-05
-12.3462102229,1.2098611764e-05
-12.3044046173,1.07539244205e-05
-12.2625990117,9.76306496325e-06
-12.2207934062,1.0273662493e-05
-12.1789878006,1.15541836049e-05
-12.137182195,1.11849171244e-05
-12.0953765895,1.24585896982e-05
-12.0535709839,1.1949461784e-05
-12.0117653783,9.98208408376e-06
-11.9699597727,1.08459734533e-05
-11.9281541672,1.1933235688e-05
-11.8863485616,1.10463436775e-05
-11.844542956,1.11752149133e-05
-11.8027373505,1.13804258456e-05
-11.7609317449,1.22707381574e-05
-11.7191261393,1.15098169173e-05
-11.6773205338,1.00996636636e-05
-11.6355149282,1.05474456534e-05
-11.5937093226,1.24366959671e-05
-11.551903717,1.32452217466e-05
-11.5100981115,1.29108447093e-05
-11.4682925059,1.49174359006e-05
-11.4264869003,5.81796849257e-05
-11.3846812948,0.000240413159427
-11.3428756892,7.02272145115e-05
-11.3010700836,1.82971029572e-05
-11.3,1.81579005861e-05
-11.2564633677,1.62008734206e-05
-11.2129267355,1.66068114357e-05
-11.1693901032,1.53342589369e-05
-11.125853471,1.51251986166e-05
-11.0823168387,1.47102619892e-05
-11.0387802065,1.64843431605e-05
-10.9952435742,1.62456821511e-05
-10.951706942,1.71291370518e-05
-10.9081703097,1.83649661239e-05
-10.8646336775,1.88470535802e-05
-10.8210970452,6.75641996249e-05
-10.7775604129,0.000242987466434
-10.7340237807,5.45853098295e-05
-10.6904871484,2.29356119873e-05
-10.6469505162,2.37361198607e-05
-10.6034138839,2.24042617244e-05
-10.5598772517,2.00553666555e-05
-10.5163406194,2.04893342249e-05
-10.4728039872,2.52172865304e-05
-10.4292673549,6.00166588287e-05
-10.3857307227,0.000246792634487
-10.3421940904,7.40938770398e-05
-10.2986574581,2.60413176835e-05
-10.2551208259,2.76989356712e-05
-10.2115841936,2.98376066879e-05
-10.1680475614,7.67884209727e-05
-10.1245109291,0.000255471023409
-10.0809742969,6.49973023228e-05
-10.0374376646,3.19495703191e-05
-9.99390103236,3.25894293195e-05
-9.95036440011,3.50589066102e-05
-9.90682776785,3.53488508828e-05
-9.8632911356,3.41169268445e-05
-9.81975450335,3.42876672302e-05
-9.77621787109,3.52347086824e-05
-9.73268123884,4.03498623958e-05
-9.68914460658,0.000188234370847
-9.64560797433,0.00018179918499
-9.60207134207,4.35649694643e-05
-9.55853470982,3.97655342113e-05
-9.51499807756,6.04940588484e-05
-9.47146144531,0.000248457257526
-9.42792481305,0.000127636426516
-9.3843881808,4.53077441615e-05
-9.34085154855,4.31632641683e-05
-9.29731491629,4.61836284664e-05
-9.25377828404,4.72635423863e-05
-9.21024165178,4.78262491463e-05
-9.16670501953,7.55743110901e-05
-9.12316838727,0.000268227530464
-9.07963175502,0.000107607810153
-9.03609512276,5.20322167492e-05
-8.99255849051,5.19175056765e-05
-8.94902185825,5.57058136109e-05
-8.905485226,5.72899871513e-05
-8.86194859375,6.33225598018e-05
-8.81841196149,6.21137067174e-05
-8.77487532924,0.000143099356662
-8.73133869698,0.00027290762499
-8.68780206473,8.21290727955e-05
-8.64426543247,6.94262772278e-05
-8.60072880022,6.97083171664e-05
-8.55719216796,7.0677875931e-05
-8.51365553571,7.31158097972e-05
-8.47011890345,7.90478605304e-05
-8.4265822712,8.27448376747e-05
-8.38304563895,8.52946752312e-05
-8.33950900669,8.86979879298e-05
-8.29597237444,8.98481898855e-05
-8.25243574218,0.000102372975399
-8.20889910993,0.000222070067933
-8.16536247767,0.000268871138764
-8.12182584542,0.000129749496261
-8.07828921316,0.000317161060902
-8.03475258091,0.000172979776416
-7.99121594865,0.00035989177879
-7.9476793164,0.000450972529528
-7.90414268415,0.000137000900297
-7.86060605189,0.000124339602573
-7.81706941964,0.00011905676091
-7.77353278738,0.000126514219548
-7.72999615513,0.000134290877273
-7.68645952287,0.000165035587357
-7.64292289062,0.000360840669969
-7.59938625836,0.000285161423666
-7.55584962611,0.000323151524182
-7.51231299386,0.000154018114034
-7.4687763616,0.000146947002612
-7.42523972935,0.000201532974396
-7.38170309709,0.000376981071274
-7.33816646484,0.000191381022339
-7.29462983258,0.00015939971734
-7.25109320033,0.000161579194457
-7.20755656807,0.000168439664092
-7.16401993582,0.000278663536767
-7.12048330356,0.000616307164876
-7.07694667131,0.000240242466388
-7.03341003906,0.000186574348862
-6.9898734068,0.000382397348625
-6.94633677455,0.000510045136472
-6.90280014229,0.000277367144154
-6.85926351004,0.00019888560418
-6.81572687778,0.000198178487615
-6.77219024553,0.000201147707316
-6.72865361327,0.00020608597335
-6.68511698102,0.000208093138001
-6.64158034876,0.000214129522849
-6.59804371651,0.000219636470399
-6.55450708426,0.000227990932669
-6.510970452,0.000397238164728
-6.46743381975,0.000433726952992
-6.42389718749,0.000422278987467
-6.38036055524,0.000248065194964
-6.33682392298,0.000243730640103
-6.29328729073,0.000241737047136
-6.24975065847,0.00024395348921
-6.20621402622,0.000259198753368
-6.16267739396,0.000269928714324
-6.11914076171,0.000399242978331
-6.07560412946,0.000500009935469
-6.0320674972,0.000556268189165
-5.98853086495,0.00055628727259
-5.94499423269,0.000354633348318
-5.90145760044,0.000311376989001
-5.85792096818,0.000321149966846
-5.81438433593,0.000332954156221
-5.77084770367,0.000339529855574
-5.72731107142,0.000346886825909
-5.68377443916,0.000363868172234
-5.64023780691,0.000423156343043
-5.59670117466,0.000622664370678
-5.5531645424,0.000456037366568
-5.50962791015,0.000428788875492
-5.46609127789,0.000618420756331
-5.42255464564,0.000543105565651
-5.37901801338,0.000452530730995
-5.33548138113,0.000458335253794
-5.29194474887,0.000470424993649
-5.24840811662,0.000480347218068
-5.20487148436,0.000489788092488
-5.16133485211,0.000553655393777
-5.11779821986,0.000950023510791
-5.0742615876,0.000696582375936
-5.03072495535,0.000573680602732
-4.98718832309,0.000756048365047
-4.94365169084,0.000652798651498
-4.90011505858,0.000576237538421
-4.85657842633,0.000595097052349
-4.81304179407,0.000618575829772
-4.76950516182,0.000635768414033
-4.72596852956,0.000653023351845
-4.68243189731,0.000662649419142
-4.63889526506,0.000683769675133
-4.5953586328,0.000697694141381
-4.55182200055,0.00071454720188
-4.50828536829,0.000753839673832
-4.46474873604,0.000776354548126
-4.42121210378,0.000802926095358
-4.37767547153,0.000816756928737
-4.33413883927,0.00091382055653
-4.29060220702,0.00106864863804
-4.24706557476,0.000880673615385
-4.20352894251,0.000891588401035
-4.15999231026,0.000907762614809
-4.116455678,0.00099164142999
-4.07291904575,0.00139365939728
-4.02938241349,0.00108169642883
-3.98584578124,0.00103355740487
-3.94230914898,0.00105672479806
-3.89877251673,0.00120895918438
-3.85523588447,0.00123716198562
-3.81169925222,0.00113332315128
-3.76816261996,0.00113940350479
-3.72462598771,0.00117395490769
-3.68108935546,0.00129957077052
-3.6375527232,0.00161309879063
-3.59401609095,0.00137850851936
-3.55047945869,0.00138602339449
-3.50694282644,0.00151792959965
-3.46340619418,0.00138393390308
-3.41986956193,0.0013895918876
-3.37633292967,0.0014525926782
-3.33279629742,0.00166804271296
-3.28925966516,0.00165201197269
-3.24572303291,0.00157557053274
-3.20218640066,0.00162336908356
-3.1586497684,0.00179949173213
-3.11511313615,0.00231550165298
-3.07157650389,0.00203200233424
-3.02803987164,0.00728043791082
-2.98450323938,0.100324333688
-2.94096660713,0.0629168296965
-2.89742997487,0.00339553250831
-2.85389334262,0.00254688962866
-2.81035671036,0.00256300800294
-2.76682007811,0.00250403708161
-2.72328344586,0.00246108633653
-2.6797468136,0.002544993951
-2.63621018135,0.00269882043251
-2.59267354909,0.00280874862729
-2.54913691684,0.00292442719345
-2.50560028458,0.00327520520361
-2.46206365233,0.00331119486585
-2.41852702007,0.00334528018832
-2.37499038782,0.003549298654
-2.33145375556,0.00387972680848
-2.28791712331,0.00393927670485
-2.24438049106,0.00457542881496
-2.2008438588,0.0044135555044
-2.15730722655,0.00442520451513
-2.11377059429,0.00489307927763
-2.07023396204,0.00506591522108
-2.02669732978,0.00515664100978
-1.98316069753,0.0055629412803
-1.93962406527,0.00582563665767
-1.89608743302,0.00597179000588
-1.85255080076,0.00639164372119
-1.80901416851,0.00695529748109
-1.76547753626,0.00713730453913
-1.721940904,0.00724094729356
-1.67840427175,0.00780953022056
-1.63486763949,0.00819272873318
-1.59133100724,0.00852020448253
-1.54779437498,0.00896491357702
-1.50425774273,0.0094487033222
-1.46072111047,0.0102946691479
-1.41718447822,0.0261257756141
-1.37364784596,0.219286805641
-1.33011121371,0.121758628977
-1.28657458146,0.158523147893
-1.2430379492,0.391245943294
-1.19950131695,0.1491532647
-1.15596468469,0.02360920357
-1.11242805244,0.07420815717
-1.06889142018,0.117783981295
-1.02535478793,0.0234567517344
-0.981818155674,0.0184998342738
-0.93828152342,0.0546756983159
-0.894744891165,0.372306454241
-0.851208258911,0.255183265585
-0.807671626656,0.202545209126
-0.764134994401,0.210333721278
-0.720598362147,0.0403464796824
-0.677061729892,0.16486892743
-0.633525097638,0.530218598675
-0.589988465383,0.472418116964
-0.546451833129,0.528291219346
-0.502915200874,0.960526515234
-0.45937856862,1.07695385828
-0.415841936365,0.727889649041
-0.372305304111,0.603239314735
-0.328768671856,0.694795327029
-0.285232039601,0.597740686737
-0.241695407347,0.480432766563
-0.198158775092,0.696832469934
-0.154622142838,1.13068568647
-0.111085510583,0.932412812244
-0.0675488783288,0.735635897402
-0.0240122460742,0.675560824577
0.0195243861803,0.438320050854
0.0630610184348,0.632991500637
0.106597650689,0.52271777705
0.150134282944,0.621039386228
0.193670915198,0.495785105269
0.237207547453,0.0926941602088
0.280744179708,0.192507391997
0.324280811962,0.31573487826
0.367817444217,0.723343459537
0.411354076471,0.396707540311
0.454890708726,0.197764080975
0.49842734098,0.236060423796
0.541963973235,0.244435078924
0.585500605489,0.0496164424444
0.629037237744,0.129953021866
0.672573869998,0.0631767952555
0.716110502253,0.0178992156226
0.759647134507,0.0572571551443
0.803183766762,0.256795197733
0.846720399017,0.477466897263
0.890257031271,0.228033918174
0.933793663526,0.280587497687
0.97733029578,0.244434483667
1.02086692803,0.0743927119947
1.06440356029,0.128830309286
1.10794019254,0.0224428490143
1.1514768248,0.0078563778551
1.19501345705,0.00727881830065
1.23855008931,0.00666153000761
1.28208672156,0.00879501921267
1.32562335382,0.0854763563506
1.36915998607,0.0851018892998
1.41269661833,0.00728226324757
1.45623325058,0.00573476010023
1.49976988283,0.0694735410204
1.54330651509,0.0977457643818
1.58684314734,0.00791198001143
1.6303797796,0.0036185577615
1.67391641185,0.00898764141517
1.71745304411,0.103833124005
1.76098967636,0.0603043586229
1.80452630862,0.00341606065585
1.84806294087,0.0227176473949
1.89159957313,0.124338333624
1.93513620538,0.0256781747407
1.97867283763,0.001937197923
2.02220946989,0.00958712082232
2.06574610214,0.178161432657
2.1092827344,0.146874427948
2.15281936665,0.117206867565
2.19635599891,0.196693531708
2.23989263116,0.0229316105086
2.28342926342,0.00106568169844
2.32696589567,0.00091482609338
2.37050252793,0.000996751128928
2.41403916018,0.000946091047623
2.45757579243,0.000765862578759
2.50111242469,0.000721457312565
2.54464905694,0.000660676842955
2.5881856892,0.000633434478916
2.63172232145,0.000600512038978
2.67525895371,0.000617512293569
2.71879558596,0.000750318698497
2.76233221822,0.000532001288704
2.80586885047,0.000702887901392
2.84940548273,0.000877405469106
2.89294211498,0.0143451687193
2.93647874723,0.119384972041
2.98001537949,0.0344216543702
3.02355201174,0.000689333215948
3.067088644,0.00034057258537
3.11062527625,0.000328429229619
3.15416190851,0.00031895578947
3.19769854076,0.000301806719388
3.24123517302,0.000288702167161
3.28477180527,0.000274832579399
3.32830843753,0.000269090991772
3.37184506978,0.000251205721466
3.41538170203,0.000243495720443
3.45891833429,0.00229223734963
3.50245496654,0.0738052413583
3.5459915988,0.0865722000562
3.58952823105,0.00354623151892
3.63306486331,0.000200306338079
3.67660149556,0.000192048808239
3.72013812782,0.000190910610893
3.76367476007,0.00133324317248
3.80721139233,0.0592336847591
3.85074802458,0.100135316291
3.89428465683,0.0057335675459
3.93782128909,0.000166903420313
3.98135792134,0.000153301159336
4.0248945536,0.000137841090363
4.06843118585,0.000136217996398
4.11196781811,0.00013825257631
4.15550445036,0.00013538557885
4.19904108262,0.000126580927407
4.24257771487,0.000125496518158
4.28611434713,0.000123533856001
4.32965097938,0.000114021005982
4.37318761163,0.000104809216625
4.41672424389,0.000103874630431
4.46026087614,0.000103602273541
4.5037975084,0.000100637519965
4.54733414065,9.47595560816e-05
4.59087077291,9.14746917115e-05
4.63440740516,8.5004027788e-05
4.67794403742,8.21834586452e-05
4.72148066967,8.14480906109e-05
4.76501730193,7.73415013585e-05
4.80855393418,7.332102003e-05
4.85209056643,6.63752473013e-05
4.89562719869,6.65612096473e-05
4.93916383094,7.07336820042e-05
4.9827004632,6.50505093971e-05
5.02623709545,6.49946497462e-05
5.06977372771,6.22376686741e-05
5.11331035996,5.67212937631e-05
5.15684699222,5.20172550168e-05
5.20038362447,4.75682333156e-05
5.24392025673,4.81294220703e-05
5.28745688898,4.81072888485e-05
5.33099352123,4.90285354139e-05
5.37453015349,4.56259203939e-05
5.41806678574,3.93707286627e-05
5.461603418,4.09278440486e-05
5.50514005025,3.84941383774e-05
5.54867668251,3.83124807365e-05
5.59221331476,3.55343216432e-05
5.63574994702,3.45707474926e-05
5.67928657927,3.41134886883e-05
5.72282321152,3.18247907557e-05
5.76635984378,3.26152460382e-05
5.80989647603,3.03246597976e-05
5.85343310829,2.79600572707e-05
5.89696974054,2.53682056961e-05
5.9405063728,2.34700008049e-05
5.98404300505,1.96992738823e-05
6.02757963731,1.81603041453e-05
6.07111626956,1.79682228413e-05
6.11465290182,1.83213064869e-05
6.15818953407,1.83450331159e-05
6.20172616632,1.78455157001e-05
6.24526279858,1.68976747053e-05
6.28879943083,1.58473262628e-05
6.33233606309,1.50202030441e-05
6.37587269534,1.3492242125e-05
6.4194093276,1.41778093298e-05
6.46294595985,1.37016965734e-05
6.50648259211,1.52883079424e-05
6.55001922436,1.11079370055e-05
6.59355585662,1.12971718901e-05
6.63709248887,1.16345363345e-05
6.68062912112,1.14129642687e-05
6.72416575338,1.00578363398e-05
6.76770238563,1.01899247846e-05
6.81123901789,1.01905731654e-05
6.85477565014,9.21044270098e-06
6.8983122824,9.24092250063e-06
6.94184891465,9.03498954317e-06
6.98538554691,7.27704210697e-06
7.02892217916,8.61211161476e-06
7.07245881142,8.24059556566e-06
7.11599544367,7.64831272759e-06
7.15953207592,6.46878843268e-06
7.20306870818,5.91312472893e-06
7.24660534043,7.06753111541e-06
7.29014197269,7.71441982372e-06
7.33367860494,6.69620777425e-06
7.3772152372,5.80206873683e-06
7.42075186945,5.55205176971e-06
7.46428850171,5.58530979988e-06
7.50782513396,5.25012608991e-06
7.55136176622,4.29172467841e-06
7.59489839847,4.32538313863e-06
7.63843503072,4.74348896764e-06
7.68197166298,4.04945496967e-06
7.72550829523,4.03752288521e-06
7.76904492749,4.18682269407e-06
7.81258155974,4.16415896366e-06
7.856118192,4.01432125244e-06
7.89965482425,5.50044517577e-06
7.94319145651,5.1934225412e-06
7.98672808876,5.62475263279e-06
8.03026472102,4.66155606004e-06
8.07380135327,4.78993168036e-06
8.11733798552,4.13811769836e-06
8.16087461778,4.48981965729e-06
8.20441125003,4.24529288074e-06
8.24794788229,3.76239600119e-06
8.29148451454,4.05095660007e-06
8.3350211468,4.02803131716e-06
8.37855777905,5.02394959507e-06
8.42209441131,4.90254442999e-06
8.46563104356,4.24930532224e-06
8.50916767582,4.30255096145e-06
8.55270430807,3.59629770512e-06
8.59624094032,4.64467837992e-06
8.63977757258,4.0304928671e-06
8.68331420483,4.43501790937e-06
8.72685083709,4.54831248039e-06
8.77038746934,3.62876479172e-06
8.8139241016,4.31923459112e-06
8.85746073385,4.65636649066e-06
8.90099736611,4.70052482842e-06
8.94453399836,4.70587970791e-06
8.98807063062,5.13208146279e-06
9.03160726287,5.79810512527e-06
9.07514389512,5.57467109094e-06
9.11868052738,4.7313561024e-06
9.16221715963,5.06288004033e-06
9.20575379189,5.55350326239e-06
9.24929042414,5.58001250239e-06
9.2928270564,4.82494270467e-06
9.33636368865,5.74502753881e-06
9.37990032091,6.8139127709e-06
9.42343695316,7.27204051574e-06
9.46697358542,9.26485270259e-06
9.51051021767,8.26999026742e-06
9.55404684992,8.53668375435e-06
9.59758348218,9.29910916591e-06
9.64112011443,9.70951179081e-06
9.68465674669,9.32498877118e-06
9.72819337894,9.5928175656e-06
9.7717300112,8.78290807426e-06
9.81526664345,8.6409651973e-06
9.85880327571,7.73866001296e-06
9.90233990796,7.6469773601e-06
9.94587654022,8.06348815363e-06
9.98941317247,9.20705316538e-06
10.0329498047,8.64882881862e-06
10.076486437,8.59971200467e-06
10.1200230692,7.26584796187e-06
10.1635597015,5.86795427904e-06
10.2070963337,6.63440183951e-06
10.250632966,8.25914683974e-06
10.2941695983,8.25090314514e-06
10.3377062305,7.14452095362e-06
10.3812428628,5.96911890117e-06
10.424779495,6.95922522759e-06
10.4683161273,6.35573062417e-06
10.5118527595,6.42561740472e-06
10.5553893918,5.80032701382e-06
10.598926024,5.73391156712e-06
10.6424626563,5.22772195215e-06
10.6859992885,4.48826047003e-06
10.7295359208,5.28470344863e-06
10.7730725531,5.3950286366e-06
10.8166091853,5.5516871438e-06
10.8601458176,4.59773868811e-06
10.9036824498,3.51340669961e-06
10.9472190821,3.60483633067e-06
10.9907557143,3.53262103912e-06
11.0342923466,2.75532602278e-06
11.0778289788,1.75792906322e-06
11.1213656111,8.92464346498e-07
11.1649022433,1.32487416582e-06
11.2084388756,1.13475651722e-06
11.2519755079,1.84400549559e-06
11.2955121401,1.64299129323e-06
11.3390487724,1.68407384954e-06
11.3825854046,1.01059478438e-06
11.4261220369,6.11966708672e-07
11.4696586691,8.86917984848e-07
11.5131953014,9.64065783142e-07
11.5567319336,5.32157308036e-07
11.6002685659,6.7704602894e-07
11.6438051981,5.6387997231e-07
11.6873418304,2.85651927595e-07
11.7308784627,1.64636829746e-07
11.7744150949,1.30607136871e-07
11.8179517272,2.86844131558e-08
11.8614883594,6.21854016103e-08
11.9050249917,2.8751726777e-07
11.9485616239,3.39297777064e-07
11.9920982562,1.73488822239e-07
12.0356348884,1.23325568996e-07
12.0791715207,1.30257854748e-08
12.1227081529,5.84352018459e-09
12.1662447852,1.20877389085e-07
12.2097814175,1.81635471693e-07
12.2533180497,2.5834267445e-08
12.296854682,1.6435632e-10
12.3403913142,3.70471510557e-12
12.3839279465,3.06346559981e-09
12.4274645787,8.42531390018e-08
12.471001211,7.63252319436e-08
12.5145378432,2.92690045111e-09
12.5580744755,5.40944058286e-08
12.6016111077,2.20228954787e-07
12.64514774,5.80827743753e-08
12.6886843723,7.56454922977e-10
12.7322210045,3.61728361514e-13
12.7757576368,1.91432583373e-14
12.819294269,1.07975456077e-10
12.8628309013,2.00665906663e-08
12.9063675335,1.22837077213e-07
12.9499041658,2.4768100141e-08
12.993440798,1.64498996745e-10
13.0369774303,3.59866276505e-14
13.0805140625,2.59314251203e-19
13.1240506948,6.15487104078e-26
13.1675873271,4.81192521058e-34
13.2111239593,1.23915638087e-43
13.2546605916,1.05109193671e-54
13.2981972238,2.93672059851e-67
13.3417338561,2.70266297713e-81
13.3852704883,8.19272718905e-97
13.4288071206,8.1803603028e-114
13.4723437528,2.69044246829e-132
13.5158803851,2.91462257782e-152
13.5594170173,1.04003577412e-173
13.6029536496,1.22242315938e-196
13.6464902819,4.73262614362e-221
13.6900269141,6.03517914247e-247
13.7335635464,2.53504382198e-274
13.7771001786,3.50742274965e-303
13.8206368109,0.0
13.8641734431,0.0
13.9077100754,0.0

==> data/kde_res3b3_branch2c.csv <==
x,pdf
-10.0,2.88957636795e-05
-9.95991983968,7.28496953536e-05
-9.91983967936,6.10128954458e-05
-9.87975951904,7.69873739266e-05
-9.83967935872,9.14257334592e-05
-9.7995991984,5.88577068226e-05
-9.75951903808,4.24821760293e-05
-9.71943887776,0.000125247238512
-9.67935871743,0.000111018439677
-9.63927855711,0.000149859968384
-9.59919839679,7.72284453279e-05
-9.55911823647,7.41615612176e-05
-9.51903807615,0.000104302614038
-9.47895791583,0.000150555926635
-9.43887775551,0.000235378553608
-9.39879759519,0.000243026677016
-9.35871743487,0.000227327530226
-9.31863727455,0.0002693175647
-9.27855711423,0.000206005765986
-9.23847695391,0.000181571207416
-9.19839679359,0.000222019577023
-9.15831663327,0.000185894940841
-9.11823647295,0.000150375053369
-9.07815631263,0.000205180232329
-9.0380761523,0.000228388636423
-8.99799599198,0.000309274040354
-8.95791583166,0.00018865368461
-8.91783567134,0.000173426147065
-8.87775551102,0.000343421157788
-8.8376753507,0.000280314230389
-8.79759519038,0.000235834374321
-8.75751503006,0.00019662004897
-8.71743486974,0.000299657459165
-8.67735470942,0.000141964656257
-8.6372745491,0.000185660420387
-8.59719438878,0.000227405709988
-8.55711422846,0.000316515297887
-8.51703406814,0.000198344505978
-8.47695390782,0.000226802338329
-8.43687374749,0.000298845159943
-8.39679358717,0.000206757988692
-8.35671342685,0.000208605328989
-8.31663326653,0.000268700423687
-8.27655310621,0.000278951309636
-8.23647294589,0.000332277601822
-8.19639278557,0.000299757548935
-8.15631262525,0.000222700755327
-8.11623246493,0.000173313396843
-8.07615230461,0.000201863820763
-8.03607214429,0.000269079745836
-7.99599198397,0.000242015658436
-7.95591182365,0.000293664754656
-7.91583166333,0.000437563300459
-7.87575150301,0.000348485660619
-7.83567134269,0.000300883176359
-7.79559118236,0.000232178207339
-7.75551102204,0.000128621584566
-7.71543086172,0.000186074557445
-7.6753507014,0.000190859833542
-7.63527054108,0.000318981328908
-7.59519038076,0.000161842073216
-7.55511022044,0.000123777241263
-7.51503006012,0.000123347710599
-7.4749498998,0.000206402500817
-7.43486973948,0.000311808314805
-7.39478957916,0.000333504481096
-7.35470941884,0.000376515771942
-7.31462925852,0.00036104014687
-7.2745490982,0.000310954356984
-7.23446893788,0.000338011467862
-7.19438877756,0.000454406595417
-7.15430861723,0.000406857522406
-7.11422845691,0.00056381203209
-7.07414829659,0.00047862463099
-7.03406813627,0.000650855395639
-6.99398797595,0.000585436993669
-6.95390781563,0.000628123631884
-6.91382765531,0.000447502899798
-6.87374749499,0.00044277805207
-6.83366733467,0.000733613259733
-6.79358717435,0.000576822510745
-6.75350701403,0.000699837355185
-6.71342685371,0.000464431920602
-6.67334669339,0.000350996708719
-6.63326653307,0.000417979200171
-6.59318637275,0.000546311234104
-6.55310621242,0.000635991937254
-6.5130260521,0.000651811141549
-6.47294589178,0.000499138323556
-6.43286573146,0.000380539181197
-6.39278557114,0.000509954800613
-6.35270541082,0.000578976655012
-6.3126252505,0.000927009326704
-6.27254509018,0.000745507723156
-6.23246492986,0.000701149599697
-6.19238476954,0.000689407835176
-6.15230460922,0.000483145761841
-6.1122244489,0.000535877763596
-6.07214428858,0.000804607971659
-6.03206412826,0.000634265028755
-5.99198396794,0.000469944574485
-5.95190380762,0.000585174018193
-5.91182364729,0.000742461992872
-5.87174348697,0.000924159356656
-5.83166332665,0.00122022564109
-5.79158316633,0.00110824817451
-5.75150300601,0.000820594479219
-5.71142284569,0.000868311446348
-5.67134268537,0.00100537547743
-5.63126252505,0.00123898501913
-5.59118236473,0.00149188525353
-5.55110220441,0.00127558938977
-5.51102204409,0.00103841249575
-5.47094188377,0.00102138111015
-5.43086172345,0.000875365524022
-5.39078156313,0.0010795498313
-5.35070140281,0.000813828584321
-5.31062124248,0.00106131462032
-5.27054108216,0.00135010329017
-5.23046092184,0.00120688739254
-5.19038076152,0.00123241623579
-5.1503006012,0.00152145714824
-5.11022044088,0.0016522689884
-5.07014028056,0.00140204553903
-5.03006012024,0.00119197416
-4.98997995992,0.00138033740941
-4.9498997996,0.00167581186031
-4.90981963928,0.00170349536163
-4.86973947896,0.00160196365142
-4.82965931864,0.00154950399949
-4.78957915832,0.00157862565006
-4.749498998,0.00167369466202
-4.70941883768,0.00142606957751
-4.66933867735,0.00163416796218
-4.62925851703,0.0018591935497
-4.58917835671,0.00183467102281
-4.54909819639,0.00192536337895
-4.50901803607,0.00213008555022
-4.46893787575,0.00263705604679
-4.42885771543,0.00217653435966
-4.38877755511,0.00193915354345
-4.34869739479,0.00214676935381
-4.30861723447,0.00220753145907
-4.26853707415,0.00216001726939
-4.22845691383,0.00217094108505
-4.18837675351,0.00202211054685
-4.14829659319,0.00208366619784
-4.10821643287,0.0021815738455
-4.06813627255,0.00233254222629
-4.02805611222,0.00223371788891
-3.9879759519,0.00240370976743
-3.94789579158,0.00279424461321
-3.90781563126,0.00276874068968
-3.86773547094,0.00282368084731
-3.82765531062,0.00262299869133
-3.7875751503,0.00293745674067
-3.74749498998,0.00340172360076
-3.70741482966,0.00381956966073
-3.66733466934,0.00405838509775
-3.62725450902,0.00375506425451
-3.5871743487,0.00380897025061
-3.54709418838,0.00373739656588
-3.50701402806,0.00376540188834
-3.46693386774,0.00372590735527
-3.42685370741,0.00357581622648
-3.38677354709,0.00374247511256
-3.34669338677,0.00446138869776
-3.30661322645,0.00458873180477
-3.26653306613,0.00480862128101
-3.22645290581,0.0048889219693
-3.18637274549,0.00494218811157
-3.14629258517,0.00569667493459
-3.10621242485,0.00589968730249
-3.06613226453,0.00577434727575
-3.02605210421,0.00582055131628
-2.98597194389,0.00642360348572
-2.94589178357,0.00587487002382
-2.90581162325,0.00605689715875
-2.86573146293,0.00711052744056
-2.82565130261,0.00746049727327
-2.78557114228,0.00762824559649
-2.74549098196,0.00764539915174
-2.70541082164,0.00759433197382
-2.66533066132,0.00889086045115
-2.625250501,0.00933306438077
-2.58517034068,0.00971602885238
-2.54509018036,0.00948085907737
-2.50501002004,0.0106778816309
-2.46492985972,0.0116899508677
-2.4248496994,0.0118761327499
-2.38476953908,0.0120641578636
-2.34468937876,0.012582724641
-2.30460921844,0.0140229387636
-2.26452905812,0.0150457914173
-2.2244488978,0.0156532202632
-2.18436873747,0.0160506304521
-2.14428857715,0.016792776796
-2.10420841683,0.017311240258
-2.06412825651,0.0184154927788
-2.02404809619,0.0194853544501
-1.98396793587,0.0211975661159
-1.94388777555,0.0234377704426
-1.90380761523,0.0248633094612
-1.86372745491,0.0262660258858
-1.82364729459,0.0265296588207
-1.78356713427,0.0279049700734
-1.74348697395,0.0305449631501
-1.70340681363,0.0331184270847
-1.66332665331,0.0348874618336
-1.62324649299,0.0358007144683
-1.58316633267,0.0389942769149
-1.54308617234,0.0444288695079
-1.50300601202,0.0467199673363
-1.4629258517,0.0498577283976
-1.42284569138,0.054556544525
-1.38276553106,0.0602605540422
-1.34268537074,0.0641028348908
-1.30260521042,0.0694366603765
-1.2625250501,0.0778949026314
-1.22244488978,0.0910614524755
-1.18236472946,0.0939199707584
-1.14228456914,0.0973497665298
-1.10220440882,0.103274181776
-1.0621242485,0.107591485957
-1.02204408818,0.111543310742
-0.981963927856,0.122265011254
-0.941883767535,0.135888170569
-0.901803607214,0.147459285497
-0.861723446894,0.163020329916
-0.821643286573,0.185022025539
-0.781563126253,0.223503596412
-0.741482965932,0.251785286492
-0.701402805611,0.257668435128
-0.661322645291,0.305412516702
-0.62124248497,0.349652103079
-0.581162324649,0.351860019467
-0.541082164329,0.373397699709
-0.501002004008,0.420367671594
-0.460921843687,0.473338693295
-0.420841683367,0.494292854107
-0.380761523046,0.527835478537
-0.340681362725,0.634816467948
-0.300601202405,0.725220415158
-0.260521042084,0.674612044214
-0.220440881764,0.637739570709
-0.180360721443,0.650711154514
-0.140280561122,0.691044207887
-0.100200400802,0.65102777688
-0.060120240481,0.716819862317
-0.0200400801603,0.700900287236
0.0200400801603,0.703733699552
0.060120240481,0.650756212852
0.100200400802,0.660859505481
0.140280561122,0.682134327205
0.180360721443,0.526593889612
0.220440881764,0.507206881023
0.260521042084,0.569574069656
0.300601202405,0.579213601683
0.340681362725,0.535299008162
0.380761523046,0.474966664238
0.420841683367,0.461242191219
0.460921843687,0.434602264023
0.501002004008,0.415383592038
0.541082164329,0.428535874142
0.581162324649,0.365477689025
0.62124248497,0.271960184195
0.661322645291,0.286629014785
0.701402805611,0.274049698774
0.741482965932,0.189045803508
0.781563126253,0.230165093459
0.821643286573,0.264818595036
0.861723446894,0.229407384158
0.901803607214,0.245749633572
0.941883767535,0.214482350187
0.981963927856,0.145222596421
1.02204408818,0.14759792988
1.0621242485,0.180413349569
1.10220440882,0.125877553519
1.14228456914,0.121496651497
1.18236472946,0.0759920865036
1.22244488978,0.0876275138357
1.2625250501,0.0669141413532
1.30260521042,0.0509215980346
1.34268537074,0.0469702049311
1.38276553106,0.0436192265006
1.42284569138,0.039552461893
1.4629258517,0.0356008930474
1.50300601202,0.0332847573543
1.54308617234,0.0316138012677
1.58316633267,0.0294180017775
1.62324649299,0.0277607424848
1.66332665331,0.0249772037597
1.70340681363,0.024176933171
1.74348697395,0.0230344074494
1.78356713427,0.0219775098913
1.82364729459,0.0215815870825
1.86372745491,0.0198391432035
1.90380761523,0.0200192570123
1.94388777555,0.0195297536258
1.98396793587,0.0185485838718
2.02404809619,0.0160452284479
2.06412825651,0.0156372166353
2.10420841683,0.0160101705921
2.14428857715,0.0146601321574
2.18436873747,0.0131200853508
2.2244488978,0.0121846891576
2.26452905812,0.0112653373258
2.30460921844,0.0114446444317
2.34468937876,0.0114710531051
2.38476953908,0.011297739965
2.4248496994,0.0110798998217
2.46492985972,0.00961577587689
2.50501002004,0.00928426366581
2.54509018036,0.00933481808548
2.58517034068,0.00898673368228
2.625250501,0.00806244193991
2.66533066132,0.00799301949235
2.70541082164,0.00781075482586
2.74549098196,0.00740584451937
2.78557114228,0.00736221462116
2.82565130261,0.00634599206155
2.86573146293,0.00629087466777
2.90581162325,0.00625581755514
2.94589178357,0.00600976786189
2.98597194389,0.00654240169751
3.02605210421,0.00612885034298
3.06613226453,0.00571903491356
3.10621242485,0.00578265936542
3.14629258517,0.00563962236267
3.18637274549,0.00530419807462
3.22645290581,0.00465842677542
3.26653306613,0.00438234989518
3.30661322645,0.00470636882079
3.34669338677,0.00468779891009
3.38677354709,0.00453781297957
3.42685370741,0.0044990596807
3.46693386774,0.0042794123779
3.50701402806,0.00401644002523
3.54709418838,0.0039069457722
3.5871743487,0.00395729532434
3.62725450902,0.00431453858815
3.66733466934,0.00399020868529
3.70741482966,0.00338696359381
3.74749498998,0.00366682085957
3.7875751503,0.00373339296038
3.82765531062,0.00349493582805
3.86773547094,0.00327335840139
3.90781563126,0.00343602205996
3.94789579158,0.00334110782797
3.9879759519,0.00300610199264
4.02805611222,0.00329916461175
4.06813627255,0.00364391070216
4.10821643287,0.00338071933545
4.14829659319,0.00323165661264
4.18837675351,0.00294240458217
4.22845691383,0.00265451581242
4.26853707415,0.00270464900414
4.30861723447,0.00267278089394
4.34869739479,0.00266821283683
4.38877755511,0.00276919504553
4.42885771543,0.00223256834613
4.46893787575,0.00213736318095
4.50901803607,0.00264745518586
4.54909819639,0.00252717576709
4.58917835671,0.00247627172359
4.62925851703,0.0028851014617
4.66933867735,0.00272503911348
4.70941883768,0.00254543406415
4.749498998,0.00234680273781
4.78957915832,0.0024477639201
4.82965931864,0.00193807321452
4.86973947896,0.00157621248075
4.90981963928,0.0018204370565
4.9498997996,0.00178234304714
4.98997995992,0.00162643903611
5.03006012024,0.00200012054487
5.07014028056,0.00209603760528
5.11022044088,0.00192878514182
5.1503006012,0.00182149187959
5.19038076152,0.00176017726557
5.23046092184,0.00147638452453
5.27054108216,0.00128661938262
5.31062124248,0.00144571747225
5.35070140281,0.00149063544948
5.39078156313,0.00133951795289
5.43086172345,0.00143304682016
5.47094188377,0.00147437142553
5.51102204409,0.00109571381747
5.55110220441,0.00108447969847
5.59118236473,0.00108270422381
5.63126252505,0.0012750880472
5.67134268537,0.00153229092556
5.71142284569,0.0013126400105
5.75150300601,0.00117648631542
5.79158316633,0.00115773808899
5.83166332665,0.00125783284627
5.87174348697,0.00113384827961
5.91182364729,0.000988753518521
5.95190380762,0.000837757309072
5.99198396794,0.00110675263568
6.03206412826,0.00115859397649
6.07214428858,0.00106051864549
6.1122244489,0.00118203598858
6.15230460922,0.00110858791618
6.19238476954,0.00087256606752
6.23246492986,0.000897271320319
6.27254509018,0.000922841746472
6.3126252505,0.000963099211543
6.35270541082,0.000812588938622
6.39278557114,0.000695663343325
6.43286573146,0.00104121814177
6.47294589178,0.000934359618276
6.5130260521,0.000762481469637
6.55310621242,0.000802020878425
6.59318637275,0.000719476104752
6.63326653307,0.000659878270026
6.67334669339,0.000596983865923
6.71342685371,0.000755900427565
6.75350701403,0.000639519213178
6.79358717435,0.00046700175
6.83366733467,0.000399650566325
6.87374749499,0.000656386505322
6.91382765531,0.000736959340472
6.95390781563,0.000327064178651
6.99398797595,0.000313327545001
7.03406813627,0.000394271070376
7.07414829659,0.000379644661391
7.11422845691,0.000475731337312
7.15430861723,0.000574858659844
7.19438877756,0.000493273331001
7.23446893788,0.000571606162154
7.2745490982,0.000617342315547
7.31462925852,0.00036203896033
7.35470941884,0.000360106098843
7.39478957916,0.000535325854127
7.43486973948,0.000527873589932
7.4749498998,0.000523639694987
7.51503006012,0.000569448093133
7.55511022044,0.000548611966832
7.59519038076,0.000331688229208
7.63527054108,0.000252300467021
7.6753507014,0.00032678582193
7.71543086172,0.000328143412717
7.75551102204,0.000258215701105
7.79559118236,0.000247402399527
7.83567134269,0.000413859491213
7.87575150301,0.000241284196473
7.91583166333,0.000233723516568
7.95591182365,0.000277244460995
7.99599198397,0.000239786494004
8.03607214429,0.000194911897773
8.07615230461,0.000298424914301
8.11623246493,0.00028368208967
8.15631262525,0.000283700188337
8.19639278557,0.000300994813694
8.23647294589,0.000313528112405
8.27655310621,0.000195668798917
8.31663326653,0.000170072346845
8.35671342685,0.000276545764474
8.39679358717,0.000303396152581
8.43687374749,0.00029817263679
8.47695390782,0.000123040385733
8.51703406814,0.000206682252575
8.55711422846,0.000357057396268
8.59719438878,0.000259140095982
8.6372745491,0.000131804684569
8.67735470942,0.000157697383033
8.71743486974,0.000283909289467
8.75751503006,0.000234596887814
8.79759519038,0.000182384221954
8.8376753507,0.000151729565356
8.87775551102,0.00016516193988
8.91783567134,0.000258095429048
8.95791583166,0.000186690380466
8.99799599198,0.00018769636606
9.0380761523,0.000207922396226
9.07815631263,0.000177789236671
9.11823647295,0.000126063810732
9.15831663327,0.000136829003328
9.19839679359,9.9345288743e-05
9.23847695391,5.93015977451e-05
9.27855711423,0.000144273079244
9.31863727455,0.000192968897092
9.35871743487,0.000136360773127
9.39879759519,3.35988006484e-05
9.43887775551,2.97571288851e-05
9.47895791583,4.68310265029e-05
9.51903807615,6.62543075689e-05
9.55911823647,0.000102063156812
9.59919839679,0.000146629119697
9.63927855711,0.000213250710428
9.67935871743,0.000179072444876
9.71943887776,0.000106942940842
9.75951903808,0.00016029340472
9.7995991984,0.000168377647519
9.83967935872,0.000202624798129
9.87975951904,0.000203643473576
9.91983967936,0.000233123390182
9.95991983968,0.000235793606872
10.0,0.000203015846996

==> data/kde_res5c_branch2c.csv <==
x,pdf
-5.331594944,0.000128527934631
-5.28138857254,3.44240467527e-05
-5.23118220107,6.6138616408e-07
-5.18097582961,9.11542823515e-10
-5.13076945814,9.01213804412e-14
-5.08056308668,6.39156754694e-19
-5.03035671521,3.25173929227e-25
-4.98015034375,1.34480663224e-32
-4.92994397228,6.18146870465e-26
-4.87973760082,1.74696067779e-19
-4.82953122935,3.57126174473e-14
-4.77932485789,5.28598576702e-10
-4.72911848642,5.6762147372e-07
-4.67891211496,4.47458705682e-05
-4.62870574349,0.000285112674227
-4.57849937203,0.000297840387571
-4.52829300056,0.000293501572612
-4.4780866291,9.18880718383e-05
-4.42788025763,0.000127278586891
-4.37767388617,0.000112842882506
-4.3274675147,0.000203753291157
-4.27726114324,0.000187242514648
-4.22705477177,0.000246063205824
-4.17684840031,0.000384779178623
-4.12664202884,0.000805666021881
-4.07643565738,0.00118383524863
-4.02622928591,0.00107353372145
-3.97602291445,0.00120371046735
-3.92581654298,0.000810101526454
-3.87561017152,0.000594319011236
-3.82540380005,0.000788416461963
-3.77519742859,0.00108657277912
-3.72499105712,0.00134859005859
-3.67478468566,0.00135014890307
-3.62457831419,0.00162936197413
-3.57437194273,0.00233640948832
-3.52416557126,0.00206983438548
-3.4739591998,0.00257727139378
-3.42375282833,0.00230754258974
-3.37354645687,0.00271249630941
-3.3233400854,0.00294476029422
-3.27313371394,0.0040111191466
-3.22292734247,0.0045333557852
-3.17272097101,0.00490957983821
-3.12251459954,0.00475250839412
-3.07230822808,0.00560911768308
-3.02210185661,0.00573486505113
-2.97189548515,0.00595332893409
-2.92168911368,0.00601538029312
-2.87148274222,0.00674616235369
-2.82127637075,0.00758216181883
-2.77106999929,0.00750258826779
-2.72086362782,0.00823435911326
-2.67065725636,0.00909392293482
-2.62045088489,0.0112731158488
-2.57024451343,0.0127979794623
-2.52003814197,0.0132340908508
-2.4698317705,0.0154140779711
-2.41962539904,0.0174798518404
-2.36941902757,0.0193435399115
-2.31921265611,0.0214724387411
-2.26900628464,0.0227935180158
-2.21879991318,0.024346469015
-2.16859354171,0.028191557094
-2.11838717025,0.0315187955387
-2.06818079878,0.0331947708861
-2.01797442732,0.0351501784972
-1.96776805585,0.039701679696
-1.91756168439,0.0461319380711
-1.86735531292,0.048233251048
-1.81714894146,0.0510248247879
-1.76694256999,0.0550243230775
-1.71673619853,0.0582888560917
-1.66652982706,0.0653457488347
-1.6163234556,0.0755395750464
-1.56611708413,0.0779915934437
-1.51591071267,0.082349852712
-1.4657043412,0.0943913229715
-1.41549796974,0.107921415374
-1.36529159827,0.1166026777
-1.31508522681,0.127571624162
-1.26487885534,0.139830922407
-1.21467248388,0.154030694688
-1.16446611241,0.167096800212
-1.11425974095,0.183825895088
-1.06405336948,0.197008387986
-1.01384699802,0.210289015181
-0.963640626553,0.234120769062
-0.913434255088,0.2549278358
-0.863227883623,0.270707040029
-0.813021512158,0.291348276265
-0.762815140693,0.317834002176
-0.712608769228,0.338395336924
-0.662402397763,0.350534436306
-0.612196026299,0.371771679943
-0.561989654834,0.386312823439
-0.511783283369,0.409388070935
-0.461576911904,0.427440087982
-0.411370540439,0.443558335123
-0.361164168974,0.460945616525
-0.310957797509,0.48512640949
-0.260751426044,0.495137255233
-0.210545054579,0.49342424569
-0.160338683114,0.500288231303
-0.110132311649,0.507155896718
-0.0599259401845,0.516731204592
-0.00971956871955,0.518071575441
0.0404868027454,0.505442622356
0.0906931742103,0.50290550171
0.140899545675,0.489962851811
0.19110591714,0.471799645341
0.241312288605,0.457992318489
0.29151866007,0.440900266611
0.341725031535,0.424819701081
0.391931403,0.398073779504
0.442137774465,0.375456858616
0.49234414593,0.364283945282
0.542550517394,0.343742097047
0.592756888859,0.322788528819
0.642963260324,0.303716111096
0.693169631789,0.285924917731
0.743376003254,0.265085080584
0.793582374719,0.24533953231
0.843788746184,0.228640147755
0.893995117649,0.211998450113
0.944201489114,0.194368799005
0.994407860579,0.172809279568
1.04461423204,0.162080776163
1.09482060351,0.153254200894
1.14502697497,0.138990521353
1.19523334644,0.132682867564
1.2454397179,0.122000122823
1.29564608937,0.112471513497
1.34585246083,0.107516864929
1.3960588323,0.10210694202
1.44626520376,0.0891613405803
1.49647157523,0.0801935435079
1.54667794669,0.0753929210101
1.59688431816,0.0696113481388
1.64709068962,0.0645567227979
1.69729706109,0.0628527984859
1.74750343255,0.0566477251124
1.79770980402,0.0510910234522
1.84791617548,0.0458335447223
1.89812254695,0.0442963310946
1.94832891841,0.0441444023127
1.99853528988,0.0405167814211
2.04874166134,0.0371953314347
2.09894803281,0.0339057705067
2.14915440427,0.0296956026655
2.19936077574,0.0256421886396
2.2495671472,0.0255886189316
2.29977351867,0.0243547432488
2.34997989013,0.0235333833884
2.4001862616,0.0223835819466
2.45039263306,0.0217806291611
2.50059900453,0.0204476347516
2.55080537599,0.0177420568017
2.60101174746,0.015711887565
2.65121811892,0.0158839475275
2.70142449039,0.0167397298414
2.75163086185,0.0154119921928
2.80183723332,0.0137703304434
2.85204360478,0.0115837701933
2.90224997625,0.0108004043542
2.95245634771,0.0107100546191
3.00266271918,0.00904225645373
3.05286909064,0.00753485219626
3.10307546211,0.00818403680011
3.15328183357,0.00878919786095
3.20348820503,0.00816544909328
3.2536945765,0.0082202864961
3.30390094796,0.00826374377807
3.35410731943,0.00725513845229
3.40431369089,0.00696643988103
3.45452006236,0.00618138569879
3.50472643382,0.00586058986354
3.55493280529,0.00544651091791
3.60513917675,0.00469573120777
3.65534554822,0.00472717404322
3.70555191968,0.00423890383881
3.75575829115,0.0042619998466
3.80596466261,0.00339776009686
3.85617103408,0.00325989144287
3.90637740554,0.00356684912252
3.95658377701,0.00367514745244
4.00679014847,0.00395481068817
4.05699651994,0.00277216341122
4.1072028914,0.00338724817566
4.15740926287,0.00327336043213
4.20761563433,0.00244651178637
4.2578220058,0.00276078290271
4.30802837726,0.00226457792875
4.35823474873,0.00131788253486
4.40844112019,0.00174463354355
4.45864749166,0.00164178988993
4.50885386312,0.00199616727931
4.55906023459,0.00200597273934
4.60926660605,0.00195901745388
4.65947297752,0.00153638195982
4.70967934898,0.00128818066751
4.75988572045,0.00127866909698
4.81009209191,0.00153083315927
4.86029846338,0.00123471425568
4.91050483484,0.002069609727
4.96071120631,0.00190807075728
5.01091757777,0.00110045303799
5.06112394924,0.00122169993076
5.1113303207,0.000896330752694
5.16153669217,0.00104300745181
5.21174306363,0.00119478129046
5.2619494351,0.00144338127388
5.31215580656,0.00107045967511
5.36236217803,0.000716662040272
5.41256854949,0.000750889705172
5.46277492096,0.000484261950449
5.51298129242,0.000675287793249
5.56318766389,0.000607382803632
5.61339403535,0.00085161321101
5.66360040682,0.000826148477997
5.71380677828,0.000681264899627
5.76401314975,0.000500582056594
5.81421952121,0.000586660699066
5.86442589268,0.000350785167291
5.91463226414,0.000176321845336
5.9648386356,0.00039902989107
6.01504500707,0.000279380653198
6.06525137853,0.000411587448873
6.11545775,0.000533625381678
6.16566412146,0.000567641456877
6.21587049293,0.000648308886947
6.26607686439,0.000451405788912
6.31628323586,0.000231569327884
6.36648960732,0.000266988839203
6.41669597879,0.000447004094759
6.46690235025,0.000476074376362
6.51710872172,0.000107224504503
6.56731509318,3.14868016233e-05
6.61752146465,0.000129311983281
6.66772783611,0.000117455829807
6.71793420758,0.000492884106972
6.76814057904,0.000701362017024
6.81834695051,0.000519181762064
6.86855332197,0.000261295876781
6.91875969344,0.000128460598386
6.9689660649,0.000119831384852
7.01917243637,0.000179165092842
7.06937880783,0.000394632402857
7.1195851793,0.000571180017951
7.16979155076,0.000527419936455
7.21999792223,0.000239801699311
7.27020429369,0.000202686387241
7.32041066516,0.000270123874251
7.37061703662,0.000316032976013
7.42082340809,0.000326006801207
7.47102977955,0.000165302852891
7.52123615102,6.21924748931e-05
7.57144252248,2.30425354273e-06
7.62164889395,6.18041194322e-09
7.67185526541,1.18941242758e-12
7.72206163688,1.22151920423e-14
7.77226800834,2.01128650406e-10
7.82247437981,2.37881440546e-07
7.87268075127,2.01825620089e-05
7.92288712274,0.000122873590634
7.9730934942,6.08334915779e-05
8.02329986567,9.92207931828e-05
8.07350623713,0.000183028135027
8.1237126086,0.000330732765691
8.17391898006,0.000163309153094
8.22412535153,2.76962263771e-05
8.27433172299,0.000194949170549
8.32453809446,0.000252483988897
8.37474446592,0.000142389200496
8.42495083739,0.000135399752384
8.47515720885,5.20083711909e-05
8.52536358032,4.51850941632e-05
8.57556995178,0.000195116210473
8.62577632325,0.000145169141702
8.67598269471,7.57984084923e-05
8.72618906618,0.000119595688983
8.77639543764,7.49741370571e-05
8.8266018091,0.000242951752924
8.87680818057,9.14144597266e-05
8.92701455203,3.01315895768e-06
8.9772209235,9.7658031511e-09
9.02742729496,1.23421594991e-06
9.07763366643,6.44048564659e-05
9.12784003789,0.00025402073239
9.17804640936,7.86646283316e-05
9.22825278082,6.99586146494e-05
9.27845915229,0.0001918144792
9.32866552375,0.000253210397606
9.37887189522,7.71059353102e-05
9.42907826668,2.32618954359e-06
9.47928463815,5.71009194046e-09
9.52949100961,7.62808580835e-08
9.57969738108,1.06576005891e-05
9.62990375254,0.000106816408586
9.68011012401,7.679720611e-05
9.73031649547,4.01281236189e-06
9.78052286694,8.53742570553e-06
9.8307292384,0.000100342056331
9.88093560987,0.000102344812809
9.93114198133,0.0001254894295
9.9813483528,5.80314989148e-05
10.0315547243,2.01888824329e-06
10.0817610957,3.80312379624e-06
10.1319674672,7.55630123769e-05
10.1821738387,0.000108247812968
10.2323802101,3.80185562226e-05
10.2825865816,0.000129359663038
10.3327929531,0.000104952538165
10.3829993245,0.000191380199819
10.433205696,0.000129498579192
10.4834120674,1.29514570474e-05
10.5336184389,1.04600244129e-07
10.5838248104,6.1333366763e-11
10.6340311818,2.0770277087e-10
10.6842375533,2.43260932457e-07
10.7344439248,2.05490790892e-05
10.7846502962,0.000137131527408
10.8348566677,0.000167719533145
10.8850630392,6.8530864254e-05
10.9352694106,3.16468275039e-06
10.9854757821,2.51718728996e-05
11.0356821536,0.000126399191652
11.085888525,4.55456731606e-05
11.1360948965,1.17727724162e-06
11.186301268,2.18292673699e-09
11.2365076394,2.903543656e-13
11.2867140109,2.77042468713e-18
11.3369203824,1.8962392333e-24
11.3871267538,3.25174022331e-25
11.4373331253,6.39156754693e-19
11.4875394967,9.01213804412e-14
11.5377458682,9.11542823515e-10
11.5879522397,6.61386164079e-07
11.6381586111,3.44240467527e-05
11.6883649826,0.000128527934631
